Using Large Language Models to Develop Requirements Elicitation Skills

Requirements Elicitation (RE) is a crucial software engineering skill that involves interviewing a client and then devising a software design based on the interview results. Teaching this inherently experiential skill effectively has high cost, such as acquiring an industry partner to interview, or training course staff or other students to play the role of a client. As a result, a typical instructional approach is to provide students with transcripts of real or fictitious interviews to analyze, which exercises the skill of extracting technical requirements but fails to develop the equally important interview skill itself. As an alternative, we propose conditioning a large language model to play the role of the client during a chat-based interview. We perform a between-subjects study (n=120) in which students construct a high-level application design from either an interactive LLM-backed interview session or an existing interview transcript describing the same business processes. We evaluate our approach using both a qualitative survey and quantitative observations about participants' work. We find that both approaches provide sufficient information for participants to construct technically sound solutions and require comparable time on task, but the LLM-based approach is preferred by most participants. Importantly, we observe that LLM-backed interview is seen as both more realistic and more engaging, despite the LLM occasionally providing imprecise or contradictory information. These results, combined with the wide accessibility of LLMs, suggest a new way to practice critical RE skills in a scalable and realistic manner without the overhead of arranging live interviews.

==> reviews-iticse2025.txt <==
Dear Armando,

We regret to inform you that we could not accept your submission, Using Large Language Models to Develop Requirements Elicitation Skills, for inclusion in the program for ITiCSE 2025. We had 354 papers submitted in total for the three paper tracks, and paper selection was highly competitive. Ultimately 99 papers were accepted, for an acceptance rate of 28%, and we had to make some difficult decisions, even rejecting some interesting submissions that received favourable reviews.

Below, please find the reviews and meta review, which may help you in improving and refining your paper for a possible submission at a future conference.

One option to consider is to submit a poster to ITiCSE 2025. The deadline is Sunday 9 March, and more information can be found on the website (https://iticse.acm.org/2025/call-for-posters). Another possibility is to revise your paper and submit it to the SIGCSE-sponsored venue CompEd (https://comped.acm.org/2025) held in Gaborone, Botswana next October.  The regular paper abstract deadline is 17 March.

We are sorry that we could not accept your submission and hope that you will still join us to further the state of computing education practice and research through stimulating discussions at ITiCSE 2025.

Jim Paterson and Keith Quille
ITiCSE 2025 program chairs

SUBMISSION: 372
TITLE: Using Large Language Models to Develop Requirements Elicitation Skills

-------------------------  METAREVIEW  ------------------------
The beginning of the Abstract sets the stage for this submission:  "Requirements Elicitation (RE) is a crucial software engineering skill that involves interviewing a client and then devising a software design based on the interview results." In practice, some schools (usually with modest enrollments) manage to team students with clients from industry, non-profit organizations, and/or on-campus groups to define and implement software to address the clients' needs.  Such an approach requires students to work with real clients on real problems, and students typically gain substantial insights on all aspects of the software development process.  (In the United States, the Computer Science Clinic at Harvey Mudd College is a well-publicized example (https://www.hmc.edu/cs/clinic/), although a range of other programs follow a similar approach.)

However, this direct student/team to client interaction and involvement can be difficult to scale.  With this in mind, this submission describes the use of AI to take the place of interviewing a client in an approach called LEIA (Learning Enabled by Intelligent Assistants).  This system then is compared with a transcript of a simulated "small-business owner (the “client”) who wishes to have software developed to support one or more business processes."  The narrative describes an experiment to compare these approaches, including splitting a class randomly into experimental and control groups, identifies survey questions, and reports on the progress of each group.

Reviewer 1 identifies three promising strengths reported in this submission:

  "1) The authors presented the motivation and research methodology clearly.
  "2) They showed the promise of using LLM for training students in gathering system requirements through interviews.
  "3) The results are promising and shows that LLM is more engaging in training students how to gather system requirements from customers."

However, several weaknesses also are observed

 * Although the control group worked with the transcript of an interview with a client, that transcript was actually produced using LEIA. Thus, the actual study apparently compared an interactive version of LEIA to a recorded interaction with LEIA.  This raises several questions:

     * To what extent did the simulated transcript actually reflect content, style, etc. from transcripts with actual humans?
     * Many studies have clearly demonstrated that active learning is usually much more successful than passive learning.  With this in mind, how much might any differences in students' reactions relate to active learning (the interactive version) versus passive learning (the transcript)?

   * Additional discussion seems worthwhile regarding the purpose and possible impact of session 1---if both groups used LEIA in the first session, how might this have influenced the expectations and experiences of the experimental and control groups in session 2?  For example, might student experiences in session 1 yield a possible bias to experiences in session 2?
   * If student answers were evaluated by another automated system, what confidence can researchers have regarding whether LEIA and the evaluation system have the same biases?  Alternatively, to what extent would human evaluators reach the same conclusions?
   * If an important student learning objective is to help students formulate interview questions, to what extent is that goal present at all for the control group?  (The narrative provides a brief answer, but this seems a major theme of the project, and Review 3 may include a partial answer---but this likely should be expanded in the submission.)

Altogether, this submission presents an interesting approach for helping students develop the art of interviewing clients in order to determine software requirements, and results of the survey suggest that this project may have fine potential.  However, the narrative also raises a variety of questions, including those above and some described in the individual reviews.



----------------------- REVIEW 1 ---------------------
SUBMISSION: 372
TITLE: Using Large Language Models to Develop Requirements Elicitation Skills
AUTHORS: Nelson Lojo, Rafael Gonzalez, Rohan Philip, Jose Antonio Parejo, Amador Duran, Armando Fox and Pablo Fernandez

----------- Summary -----------
This paper used the LLM as a customer agent which was used by computer science students for interviews. They used the responses of these interview for gathering the requirements of the system and later used those requirements for producing a UML class diagram.
----------- Strengths and weaknesses -----------
Strengths:
1) The authors presented the motivation and research methodology clearly.
2) They showed the promise of using LLM for training students in gathering system requirements through interviews.
3) The results are promising and shows that LLM is more engaging in training students how to gather system requirements from customers.

Weaknesses:
1) The contribution of the paper is not clear. The authors used prompts to make sure that the LLM agent can behave like a human business owner with no technical skills. However, the prompts were not explained due to limited space. Was the contribution in curating an appropriate prompt or empirically showing that LLM can behave like a non-technical customer? This was not mentioned. If the contribution is in curating the prompt, it should be included in the paper. Otherwise, it is difficult to evaluate the paper.

2) The "session 1" seems superfluous. I was not sure why participants had to do session 1 first. Was it to neutralize the effect of using an LLM agent for the first time? If so, how did it impact the outcome of the second session?

3) Did all participants take part in both sessions? If not, how many left after the first session? If yes, what was the time gap between first and second session? If there was no time gap, was it tiring to work for three hours at a stretch? These details are critical to understand the validity of the experiment.

4) Question 5-7 could be evaluated by the research team as well since they could compare the responses by LLM and transcript side by side more critically.

5) Question 8-12 mentioned that EG group needed more details for drawing the diagram. Who will be responsible to teach students how to ask further questions? Also, if they needed more queries, why did the students rated in the previous section that they had enough data from LLM agent? The results of 5.2 and 5.3 are to some extent conflicting.
----------- Value -----------
SCORE: 3 (Valuable confirmation of present knowledge)
----------- Suggestions -----------
The authors need to provide more details of their study design and more justification of their methodological choices. They should also highlight their main contribution in this paper.
----------- Overall evaluation -----------
SCORE: 3 (Marginal Tend to Reject: Major effort necessary to make acceptable but content well-covered in literature already)
----- TEXT:
Overall, the paper has merits. However, the weaknesses described earlier make it harder to decide whether the paper is ready for acceptance. My main concern is the contribution of the paper. It was not clear. I am fine to accept it as an empirical study. But the missing prompts and the study design makes me question the validity of the work to some extent.



----------------------- REVIEW 3 ---------------------
SUBMISSION: 372
TITLE: Using Large Language Models to Develop Requirements Elicitation Skills
AUTHORS: Nelson Lojo, Rafael Gonzalez, Rohan Philip, Jose Antonio Parejo, Amador Duran, Armando Fox and Pablo Fernandez

----------- Summary -----------
This report presents a tool to help students develop RE skills. It allows them to converse with a simulated client (LLM-based) to extract the requirements for developing an application. The report describes a controlled experiment, and the authors claim that the students prefer the LLM-based approach.
----------- Strengths and weaknesses -----------
Strengths:
•	Clear research questions
•	An evaluation was carried out using a lab experiment and two groups. 
•	Basic implementation details of the tool are provided

Weaknesses:
•	One of the motivations behind this work is that students do not develop interview skills when using the interview transcript approach. However, interacting with a chatbot is not equivalent to interviewing a real person. While the tool attempts to account for some factors, such as domain and persona alignment, it cannot fully replicate the complexity of a real interview, where students must navigate nuances like tone, hesitation, miscommunication, or unexpected responses. That being said, such tools can still be valuable in training students. Rather than claiming that they help develop full interview skills, I would suggest a more measured claim: they can aid in formulating practical questions, structuring conversations, or preparing for difficult situations when dealing with clients. Additionally, these tools could serve as a stepping stone for students, allowing them to gain confidence and practice before engaging in real-world interviews. Expanding on these aspects coul
d strengthen the discussion and position the tool as a useful, though not comprehensive, aid in developing communication skills.
•	The related work section is insufficient. Some discussion on the role of LLMs in software development education is necessary (For example Petrovska, Olga, et al. "Incorporating Generative AI into Software Development Education." Proceedings of the 8th Conference on Computing Education Practice. 2024 & Daun, Marian, and Jennifer Brings. "How ChatGPT will change software engineering education." Proceedings of the 2023 Conference on Innovation and Technology in Computer Science Education V. 1. 2023). Additionally, since the paper heavily relies on LLMs (chat, transcript generation, and evaluation of solutions), previous work on the quality and accuracy of LLM-generated content should be discussed.
•	The authors claim that they conducted a between-subject study. However, in the first part of the experiment, all subjects experienced both methods (chat & scripts). This needs to be clarified and improved. Additionally, in Section 6, the authors briefly mention why the study was designed this way to mitigate some effects. However, I believe that exposure to both conditions before the long session in two groups can also negatively impact students’ perceptions and results. The authors should spend more time discussing these potential implications.
•	I am particularly skeptical of approaches where every component relies on AI. In this case, LLMs are used for the chatbot, transcript generation, and evaluation of students’ answers. However, since there is no evidence beyond some student opinions regarding the quality of the LLM-generated content, this reliance poses a potential threat to validity. For example, if the generated scripts were of low quality, they might have inadvertently made the chatbot appear more effective than it actually is. A more objective comparison could provide c, such as evaluating the chatbot against real-life interview scripts. The authors should either refine the experimental design to address this limitation or include a discussion on the potential biases and weaknesses of this approach.
•	It is unclear how the results in Section 5.4 were obtained. According to Table 1, “Q15–16 were answered by the control group with respect to the transcript and by the experimental group with respect to the C-LEIA session.” However, the results state that “The preference for C-LEIA over transcripts was 61% to 39% in the CG and 85% to 15% in the EG.” It needs to be explicitly clarified whether students in both groups evaluated both approaches or only their assigned condition. This ambiguity should be addressed to ensure a clear understanding of how the preference percentages were determined.
•	Clarity and readability need improvement. Sometimes, the text feels awkward, possibly due to a lack of spacing or structuring. For example, at the beginning of Section 4.2, the sentences are incomplete (“Session 1, one hour, all participants”), making it difficult to follow. Additionally, participant quotes in Section 5 are not properly introduced, making them feel abruptly inserted into the text. The paper would benefit from a thorough review to enhance readability and coherence.
•	The caption of Table 1 is contradictory (“Q 5−11 were only given to the experimental group”) with the text (“Q 5−7 were only asked of the EG.”) and with itself (“Q 15−16 were answered …” but there are only 15 questions in the table). 
•	Fig. 2 uses absolute values while the results in the text are reported in percentages; this makes the text harder to read.
----------- Value -----------
SCORE: 4 (New perspective, issue, approach, or problem definition)
----------- Overall evaluation -----------
SCORE: 2 (Probable Reject: Basic flaws in content or presentation or very poorly written)
----- TEXT:
The described tool has the potential to be a valuable resource for Requirements Elicitation training. However, the report needs significant improvement in its contribution, related work, study design, discussion, and overall writing before it can be published. I recommend that the authors review the strengths and weaknesses section for specific areas of improvement.

==> supplementary/abstract_for_submission.txt <==
[note: 250 word limit]


Requirements Elicitation (RE) is a crucial software engineering 
skill that involves interviewing a client and then devising a
software design based on the interview results. Teaching this
inherently experiential skill effectively has high cost, such as
acquiring an industry partner to interview, or training course
staff or other students to play the role of a client. As a
result, a typical instructional approach is to provide students
with transcripts of real or fictitious interviews to analyze,
which exercises the skill of extracting technical requirements
but fails to develop the equally important interview skill
itself.  As an alternative, we propose conditioning a large
language model to play the role of the client during a chat-based
interview.  We perform a parallel study (n=120) in which students
construct a high-level application design from either an
interactive LLM-backed interview session or an existing interview
transcript describing the same business processes.  We evaluate
our approach using both a qualitative survey and quantitative
observations about participants' work.  We find that both
approaches provide sufficient information for participants to
construct technically sound solutions and require comparable time
on task, but the LLM-based approach is preferred by most
participants. Importantly, we observe that LLM-backed interview
is seen as both more realistic and more engaging, despite the LLM
occasionally providing imprecise or contradictory information. 
These results, combined with the wide accessibility of LLMs,
suggest a new way to practice critical RE skills in a scalable
and realistic manner without the overhead of arranging live
interviews.


==> supplementary/prompts.txt <==

 
% in appendix A:

%% "Tickets v1.0"
% "description": "You have been hired to gather the requirements for an online ticket platform. You need to obtain these requirements by conversing with a client (product owner). The ultimate goal is to create the conceptual model of this platform using UML diagram syntax.",
% "persona": "Ethan Thompson is a 40-year-old operations manager of a set of theaters in San Francisco. With a passion for building a robust business growth, he's conceptualized an online ticket platform to foster the customer engagement. Ethan is a quick-witted and methodical problem solver who prioritizes customer satisfaction and and streamline operations. He's not a tech expert but has a keen eye for distinguishing between valuable tools and unnecessary features.",
% "solution": "classDiagram\n    class Customer {\n        name\n    }\n\n\n    class Purchase {\n        date\n    }\n\n\n    class Item {\n        price\n    }\n\n\n    class Ticket {\n        code\n    }\n\n\n    class Service {\n        \n    }\n\n\n    class ServiceType {\n        name\n        price\n    }\n\n\n    class ShowDate {\n        date\n        time\n    }\n\n\n    class Show {\n        name\n    }\n\n\n    class Theater {\n        name\n        location\n    }\n\n\n    class SeatingZone {\n        name\n    }\n\n\n    class SeatingZonePrice {\n        price\n    }\n\n\n    class Seat {\n        row\n        number\n    }\n\n\n    Customer \"1\" --> \"*\" Purchase\n    Purchase *--> \"1..*\" Item\n    Item <|-- Ticket\n    Item <|-- Service\n    Service \"*\" --> \"1\" ServiceType\n    Show \"1\" --> \"1..*\" ShowDate\n    Theater \"1\" --> \"*\" ShowDate\n    Theater *--> \"*\" SeatingZone\n    SeatingZone *--> \"1..*\" Seat\n    Ticket \"*\" --> \"1\" Seat\n    Ticket \"*\" --> \"1\" ShowDate\n    ShowDate \"1\" --> \"*\" SeatingZonePrice\n    SeatingZone \"1\" --> \"*\" SeatingZonePrice"
% "detailedInfo": "Tickets should be a simple platform where customer buy tickets to attend shows in theaters"


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%% Prompt template
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% \begin{verbatim}
% You are an AI assistant tasked with simulating a client in a software engineering project discussion. Your goal is to create a realistic conversation with a hypothetical **software engineer**. Follow these instructions carefully:
% Understand the situation’s background, including both the business and the client themselves:
% <background>
% <DETAILED_INFO>
% </background>
% Internalize this information and use it to shape your knowledge and responses throughout the conversation. Be sure to keep these details in mind when discussing the project and responding to the engineer's questions.
% Adjust your communication style based on a description of your personality:
% <persona>
% <PERSONA></persona>
% This should be a professional conversation. Your responses should be human-like. Use natural language, occasional filler words, and even show emotions or frustrations that a real client might express. However, always remain professional and focused on the project at hand. You must follow the software engineers pace and have a slightly passive attitude. You must provide clear and concise information to the engineers, since you are an expert in your business. For this same reason, you are not looking for validation from the engineer for your ideas.
% The engineer will be expected to produce the following output based on your conversation:
% <engineerOutput>
% <SOLUTION>
% <engineerOutput>
% While you shouldn't explicitly mention this output, ensure that your responses provide the necessary information for the **software engineer** to complete this task.  
% **Use short answers and questions producing an interative and evolving interview that little by little gather all the necessary information except the multiplicity of this relationship (explicit information gap):**
% <gap>
% Ticket \"*\" --> \"1\" ShowDate
% </gap>
% Maintain your persona as the client throughout the conversation. Do not break character or reveal that you are an AI. Respond as a real person would, with authentic concerns, questions, and reactions based on the client background and needs/limitations provided.
% The **software engineer** should ask questions and guide the conversation. **You must** respond to their inquiries based on the information provided in the client background and needs/limitations sections.
% Remember, your goal is to simulate a realistic client interaction, providing the **software engineer** with the opportunity to practice their communication and requirements gathering skills. Talk like a human with the formatting of your text (no bullet points or lists). The **software engineer** should be able to extract the necessary information **(except for the explicit information gap)** from the conversation to create the specified output type.
% Allow the **software engineer** to ask questions and guide the conversation. Respond to their inquiries based on the information provided in the client background and needs/limitations sections.
% Do not end your responses with any additional questions or asking if the engineer needs something else. Let the engineer guide the conversation. You are not a servant/assistant, act like a real person.
% Your attitude is passive but clear: Only respond to what you are asked, without offering assistance or additional suggestions.
% Do not attempt to guide the conversation, but do provide useful information when the engineer requires it.
% You are not familiar with technical terms such as \"relationships\", \"multiplicity\", \"classes\", \"attributes\", \"inheritance\", \"entities\" etc., so you cannot provide any information about the system for questions involving technical terms.
% If the engineer asks something too broad, you cannot cover the entire system in your response. Responses must be short and focused on subdivisions of the system. For very broad questions, ask the engineer to specify which part of the system they need information about. For vague questions, provide equally vague answers and request clarification to make the inquiry more concrete.    
% \end{verbatim}

%Sample draft of new points to include in updated alignment strucutre (based on this outline, the final draft is just integrating this new vocab into the sections that say first/second level prompting):

%\textbf{Instructor view:} The instructor prepares an example business, describing its business processes and providing a reference solution that would support software modeling of those processes, as in Figure\~\ref\{fig:uml\_example\}. We perform two primary types of alignment of an LLM: \textbf{Solution Alignment} ensures the LLM’s responses align strictly with the provided solution and do not deviate, omit, or expand upon it; \textbf{Persona Alignment} defines all conversational aspects of the LLM, such as its level of technical ignorance, communication difficulty, tone, and completeness of responses. Together, these alignments create a coherent and realistic interaction between the LLM and the student interviewer. (We return to this topic in Section\~\ref\{sec:future\}.)

%
% To align the LLM effectively with the goals of the exercise, we designed a structured prompting system that dynamically integrates both **Solution Alignment** and **Persona Alignment**. \% 1. **Solution Alignment:** \% Solution Alignment ensures that the LLM outputs responses that meet the following criteria: \% - The LLM says only the solution — responses do not contain extraneous or unrelated content. \% - The LLM is true to the solution — it does not introduce contradictions, errors, or alternate interpretations. \% - The LLM says all of the solution — it provides sufficient coverage of the solution, avoiding omissions. \% In our prompting system, Solution Alignment is achieved by incorporating the **SOLUTION** parameter. This parameter encapsulates the expected output — for instance, a UML class diagram structure — without explicitly revealing it to the student. By conditioning the LLM on this reference solution, we ensure that the LLM’s responses remain grounded in the correct information and naturally guide the student toward uncovering it through effective questioning. \% Solution Alignment also includes restrictions in the prompt to prevent the LLM from leaking technical details (e.g., terms like “classes,” “relationships,” or “multiplicities”). Instead, the LLM responds in a way that maintains alignment with the solution while simulating a realistic client who lacks technical knowledge. \% 2. **Persona Alignment:** \% Persona Alignment governs the LLM’s behavior as the “client,” including its conversational style, tone, and technical ignorance. This alignment ensures: \% - The LLM’s responses are conversationally realistic, incorporating filler words, emotions, or frustrations where appropriate. \% - The LLM exhibits **ignorance** of technical terminology, avoiding the use of concepts like “attributes” or “inheritance.” \% - Responses are **concise and complete** — the client provides only the necessary information and requests clarification for overly broad or vague questions. \% - The client’s goals and ulterior motivations (e.g., business needs) are consistently reflected throughout the interaction.  

 

==> supplementary/tim_aveni_comments.txt <==
I've read your paper! Here are my thoughts:
High level
Generally, compelling! Easy to follow the framing and the form of the solution. I generally like to see a more concrete illustrative example somewhere of an artifact (e.g. a student transcript with C-LEIA), but it's hard in SIGCSE papers because of space limitations.
1: Reading through the intro, the question in my mind is about instructor feedback. Although it makes sense to compare C-LEIA to the prior low-cost methods, in fact there's a new skill being taught here (conducting an interview) that isn't practiced in the transcript method. Looking at the produced ERD artifact makes sense as an evaluation for whether the student has figured out the requirements, and as a proxy evaluation for whether the interview was conducted well, but ultimately the student is producing other work as well now, and I'm curious how teachers' ability to give feedback to students who use C-LEIA relates to the baseline of having course staff roleplay an interview (or, probably more fittingly, having students roleplay-interview each other, which is interactive for students but noninteractive for the staff who look at a transcript afterwards).
I acknowledge this isn't really the study you ran. just mentioning that this is where my mind is at -- where are you saving me work, where are you creating more work for me, does it matter if students aren't getting good feedback? possibly a slight language/framing shift could address this train of thought. a top-of-mind analogy would be: we used to teach students music theory by having them listen to and read music. now, we have a new app that can teach students to play specific songs on the piano. our results show that students who use the app are better at identifying written notes. but what's not mentioned is that students are developing hand cramps because of their bad technique!
3: Comparing against LLM-generated transcripts (rather than a baseline of the traditional transcript assignment you would give) is a little suspect -- if the LLM is generating junk either way, I'd expect C-LEIA to do better because you can at least interactively query the junk (with the possible exception of contradictions making things worse). Maybe a real interview would do better here?
this is probably an easy fix if [7] provides good evidence that LLM-generated transcripts are 'just as good as' real ones -- that would fix most of the validity threats here. I'd just re-highlight [7] in this context to make the case that this is a reasonable baseline.
4.1: evaluation technique is unclear -- I ended up discovering this (that you use a simple autograder) just through a read. This comes up in my head because of my above point about instructor feedback. session 1(3) mentioned instructor feedback, but then 1(5) is unclear.
were solutions evaluated in session 2?
4: I read most of the paper not realizing that all participants completed both sessions, so I was confused about how you had CG/EG metrics comparing transcripts and C-LEIA. maybe just a reading comprehension issue -- I thought the "two session" structure was a "two study" structure with separate participant pools. I think the mention in 4.1 of having three 40-student cohorts had me thinking that session 1 was 40 students and then session 2 was a 40/40 split of different students.
Ultimately, I'm not sure RQ2 (as it's currently phrased) is answered. "Do students using the C-LEIA exercise improve the skill of conducting RE interviews with the goal of constructing technical artifacts?"
Here's a question that is answered: "Do students using C-LEIA successfully conduct an RE interview with the LLM that results in the production of a valid technical artifact?"
but there's no evaluation of students' skill at this task -- the real task, interviewing non-technical business clients for RE -- after they've practiced in class. All we know is that students seem to get the info they're supposed to get out of the bot.
a silly, extreme hypothetical: consider a RE study. The CG matches the one in your study, with students reading a client interview transcript. Then, an EG student is given a locked box and a lockpick, and inside the box is a list of nicely-formatted technical requirements. Students in the EG who successfully pick the lock will produce a valid technical artifact, proving that they know the client's requirements. Have those students mastered the skill of requirements elicitation? Well, no -- all we know they mastered is the ability to pick locks. If you drop them in an interview with a real client, you'll see that they haven't practiced that skill at all.
In short, the current argument relies heavily on an assumption of verisimilitude. As the reader, I have to believe that a student who can squeeze the right answer out of an LLM is also going to be able to squeeze the right answer out of a real person. This is not an unreasonable claim -- especially when the alternative is to have students just read transcripts, which may contain more 'real' Q&A but which are noninteractive and therefore less lifelike -- but I think it would help to make this assumption explicit. This is also where a concrete example would help, e.g. a side-by-side of a real transcript and an LLM interaction, to pass the reader's sniff test that what you're doing actually corresponds meaningfully to the task you want students to learn. I'm generally receptive to the argument that "lots of approximate practice" >>> "small amounts of ideal practice", so all I really need here is a bit of evidence that your approach entails 'approximate practice'.
Mid level
2: The related work section (as is tradition) feels a little defensive, in particular in referring to [6] -- I think a reasonable read of what you've currently written is that [6] is actually a more advanced teaching tool than C-LEIA, corresponding to something more like the hypothetical T-LEIA. I think a way to make me more receptive to your argument is to poise C-LEIA as being a 'next step' for more advanced students -- "[6] provides heavy scaffolding through a [I think] pre-authored scenario rather than enabling a truly freeform interview, giving students an interactive initial exposure to a well-structured RE interview. Students who are ready to try driving the interview independently would benefit from ..."
this section reads pretty well, in general, though, succinctly outlining relevant research and highlighting the gap well.
3: "We focus on two aspects of alignment." -- this jumps in quick. It'd benefit from a brief explanation of what 'alignment' is. Initially the question in my mind is: is alignment a goal you're optimizing for, or is it a spectrum? e.g. you could imagine a definition of domain alignment where it means 'client understanding of their own domain': "we tested student group A with a high-domain-alignment agent, where the LLM pretended to be the CEO of the company with 20 years of experience, and group B with a low-domain-alignment agent, where the LLM pretended to be an intern". The rest of the section clarifies what you mean, but I'd just bring that closer to the front of the paragraph.
5.1 compares perception of time allocation. My guess is that interaction is faster when comparing against long transcripts, because chat can act as a search function -- what I want to know in this paragraph (or earlier, in the study design section) is whether transcripts were digital and ctrl+F-able -- probably yes, but in my head I've been visualizing the transcript task as a pencil-and-paper exercise.
5.1, 5.3 - really what I want is p-values, not just the raw stats. rather see big error bars and high p-values (visually is best, though I understand there are space limitations) than just assume you're hiding something
5.3 - I'm not convinced by the last sentence here. is the claim that it is a good thing that EG participants come away with vaguer requirement sets than when the 'experts' do the elicitation in a transcript, and may require a follow-up? It sounds like you're highlighting soft evidence that students are worse at the task in the EG (and there is no follow-up interview, so students are not actually exercising that skill). It's reasonable to call this a pedagogical win (showing students that interviewing isn't as easy as it looks, making them struggle through really digging into what the customer wants), but again now we're comparing (CG vs EG) assignments that teach two different skillsets, so I'm losing the plot a bit here w.r.t. the pedagogical goal.
6_"Insufficient background information..." - it would help me here to know what the baseline is in the real world. Are typical RE interview transcripts from designers who had some knowledge going into the interview? traditional student transcript-reading assignments don't provide that context, I guess because it's obvious once you get a few questions into the interview? Or is figuring out the business context and asking those initial questions actually one of the skills you're expecting to train in an interview, and the discovery here is that students struggle with that skill?
in either case, here you propose a technical solution to what I don't think is a technical problem. e.g. you would see this issue even if you made a true human-backed 'live interview' assignment:
if designers would normally go into an interview already having context, then the C-LEIA assignment should provide that context in a pre-reading paragraph. traditional transcript-reading assignments only got away with not doing this because you can just infer context from the transcript.
if designers are expected to elicit this stuff during the interview, then this is a problem of students going into the assignment without the appropriate skillset. maybe an AI bot is a good way to train that skill! but this isn't really C-LEIA-specific: the problem would emerge in a real interview as well. T-LEIA is just future work, something you could build to give students lots of different kinds of hints about how to conduct an interview, not just hints about how to ask the first few elicitation questions.
6_"Occasional imprecise..." - what P88 mentions here sounds really interesting -- an explicit intent from the student to avoid sending the bot into a mode where it's giving useless answers to the questions. that's interesting! I'd be curious to learn more about how students take agency in the pedagogy of working with the bot like this (trying to keep it on-track so that it actually helps them practice the skill -- or, at least, helps them get the information they need out of it).
Low level
participant quotes all have straight quotation marks " instead of latex smart quotes `` ''
Abstract: "students construct a high-level application description from either a session of conversing with a C-LEIA or a complete interview transcript." has an ambiguous structure that tripped me up: I interpreted as "conversing with a complete interview transcript" (which is kind of a thing)
4.1 typo "while the remaining halve would depend on the quality"
Figure 2: captions at the bottom are great, descriptive. could do with expanding the word 'provided' in Q3 and maybe some of the words in the RQ2 heading at the top

Happy to clarify any thoughts!

Timothy J. Aveni

